Retention Induced Biases in a Recommendation System with Heterogeneous Users

I examine a conceptual model of a recommendation system (RS) with user inflow and churn dynamics. When inflow and churn balance out, the user distribution reaches a steady state. Changing the recommendation algorithm alters the steady state and creates a transition period. During this period, the RS behaves differently from its new steady state. In particular, A/B experiment metrics obtained in transition periods are biased indicators of the RS's long-term performance. Scholars and practitioners, however, often conduct A/B tests shortly after introducing new algorithms to validate their effectiveness. This A/B experiment paradigm, widely regarded as the gold standard for assessing RS improvements, may consequently yield false conclusions. I also briefly touch on the data bias caused by the user retention dynamics.

==> arq.csv <==
1,0.63671875
2,0.6323605371900827
3,0.629122951946599
4,0.6266174120422654
5,0.6246133756096242
6,0.6229686173649068
7,0.6215919295815576
8,0.6204224486204232
9,0.6194178902074382
10,0.6185477047027133
11,0.6177890091944473
12,0.6171241142105715
13,0.6165389807752082
14,0.616022229269449
15,0.6155644817384499
16,0.6151579101532979
17,0.6147959151856163
18,0.6144728901421235
19,0.6141840422714377
20,0.6139252540261315
21,0.6136929730706413
22,0.6134841236042987
23,0.6132960339161784
24,0.613126376582284
25,0.612973118692585
26,0.612834480153649
27,0.6127088985698925
28,0.6125949995337936
29,0.612491571396305
30,0.6123975437703972
31,0.6123119691606057
32,0.6122340072211119
33,0.612162911232033
34,0.6120980164536196
35,0.6120387300748493
36,0.6119845225192811
37,0.6119349199091476
38,0.611889497520137
39,0.6118478740854069
40,0.6118097068291044


==> data.csv <==
0,7.111111111111111
1,7.142361111111111
2,7.152370876736111
3,7.150917953915066
4,7.14344987562961
5,7.132971745706325
6,7.1211209264293664
7,7.108775950857814
8,7.096399334486314
9,7.084228952959338
10,7.072383688037323
11,7.060920875547948
12,7.049866911191799
13,7.039233099471691
14,7.0290235345350265
15,7.019238788015986
16,7.009877473619621
17,7.000936800486763
18,6.992412695176631
19,6.9842997807285565
20,6.976591345155746
21,6.969279350785373
22,6.9623544960622965
23,6.95580632365655
24,6.949623362325415
25,6.943793289157444
26,6.938303100450958
27,6.933139281941296
28,6.9282879716025425
29,6.923735110466246
30,6.919466578706419
31,6.915468315633921
32,6.911726423270089
33,6.908227253892031
34,6.904957482423295
35,6.901904164840227
36,6.899054783923636
37,6.896397283745484
38,6.893920094271282
39,6.891612147403245
40,6.889462885704562

